Towards AI-driven Sign Language Generation with Non-manual Markers

Sign languages are essential for the Deaf and Hard-of-Hearing (DHH) community. Sign language generation systems have the potential to support communication by translating from written languages, such as English, into signed videos. However, current systems often fail to meet user needs due to poor translation of grammatical structures, the absence of facial cues and body language, and insufficient visual and motion fidelity. We address these challenges by building on recent advances in LLMs and video generation models to translate English sentences into natural-looking AI ASL signers. The text component of our model extracts information for manual and non-manual components of ASL, which are used to synthesize skeletal pose sequences and corresponding video frames. Our findings from a user study with 30 DHH participants and thorough technical evaluations demonstrate significant progress and identify critical areas necessary to meet user needs.

==> files/grammar_rule_w_glosses.txt <==
American Sign Language (ASL) commonly uses a type of sentence structure called topicalization. Topicalization is when the topic of a sentence is placed at the beginning of the sentence. For instance, in English, the topicalized form of the sentence, "I see my friend" would be "My friend, I see them". This is often referred to in ASL as topic/comment structure. Any description of the topic, such as including adjectives, would also come before the comment. The sentence "I see a big orange cat" would be signed as follows: CAT ORANGE BIG IX-1p SEE.

As a very visual language, ASL often requires signers to visualize a sentence and arrange their signs accordingly. Sentences that involve cause-and-effect statements, real-time sequencing, or general-to-specific details follow a specific pattern. Cause-and-effect sentences in ASL tend to place the cause before the effect in the sentence. For example, in the statement "I feel calm when I go to the park", the cause of "go to the park" would be expressed before the effect of "I feel calm". The sentence would be signed as: PARK GO-TO FEEL CALM ME.

Some sentences involve real-time sequencing, where events must be arranged in chronological
order according to how they happened in real time. For instance, the sentence "I'm worried
because my brother didn't call me after he left" would be rearranged as: POSS-1p BROTHER LEAVE CALL-BY-PHONE-1p NOT CONCERN IX-1p.

In sentences where a signer is setting a scene, the signer should move from general to specific
details. For example, in the statement "I am excited after moving to my new house in Virginia",
the signer would begin with the biggest detail ("Virginia") and work their way down to the
smallest detail ("I"). The sentence would be signed as: VIRGINIA HOUSE NEW MOVE FINISH EXCITED IX-1p.

Verbs are not conjugated based on tense in ASL, so every verb is in its base form. This means that "ate", "eats", "eating", and "eaten" are all expressed by the sign EAT. The tense is established separately by including a time indicator in the sentence. Time signs are usually placed at the beginning of the sentence, before the topic, which tells the watcher when the rest of the sentence takes place. Signers can also express tense using a sign that relates the progress of the activity, like in the image above, which uses the FINISH sign to indicate that the action is in the past and translates to "I saw".

Basic sentence structure in ASL follows the pattern of Time + Topic + Comment. The word order can change depending on the needs of the signer, but this is the most common format.
    - Time = Any necessary time indicators (establishes tense)
    - Topic = The main focus of the sentence (a noun)
    - Comment = What is being said about the topic (includes the verb)
For example,in English, one might say, "I went to the library yesterday." In ASL, the sentence might be structured like this: 
    - Time = YESTERDAY
    - Topic = LIBRARY
    - Comment = IX-1p GO-TO
As is the case with English sentence structure, sign choice and order often vary based on
context. The example above is shown in Object-Subject-Verb (OSV) order, in which the object
(the library) is the topic. However, the sentence can also be arranged in Subject-Verb-Object
(SVO) order, in which "I" is the topic and "GO-TO LIBRARY" becomes the comment: YESTERDAY IX-1p GO-TO LIBRARY

Both sentences are grammatically correct, and different factors can influence which structure the signer chooses, such as how familiar the watcher is with the library, and therefore what level of emphasis is needed.

When a question is asked in ASL, the WHO, WHAT, WHEN, WHERE, WHY, WHICH, or HOW sign is located at the end of the sentence, or if emphasis is needed, both the beginning and the end. This word order reflects topic/comment structure. For example, in English, one might ask, "What is your name?" In ASL, the sentence would be structured in this way: YOUR NAME WHAT

Additionally, while English often employs different forms of the verb "to be" in sentences, this
verb is not used in ASL and should not be included in signed conversations. 

When using negating signs in a sentence, such as NOT or NONE, the negative sign typically follows the word it is negating. For example, "I don't have any pets" would be signed as: PET HAVE NOT.
